Reasoning Structure of Large Language Models

Large reasoning models (LRMs) are often evaluated using metrics such as final-answer accuracy or token count. However, identical scores on these metrics can hide fundamentally different reasoning structures. To address this limitation, we introduce a scalable LRM benchmark of logic puzzles and a pipeline that converts unstructured traces into verifiable reasoning graphs of claims and dependencies. This turns reasoning into a structured, measurable object whose topology can be quantitatively analyzed. Building on this, we define a reasoning efficiency metric that quantifies how concentrated the model's logical flow is. Our analysis on open-source reasoning models shows that structural measurements separate behaviors that token count and accuracy conflate, providing a practical tool for diagnosing failure modes and comparing how reasoning scales with puzzle difficulty.

==> assets/prompt_benchmark.txt <==
You are a logic puzzle expert. You will be given a logic puzzle to solve. Here is a description of the puzzle:
{PUZZLE DESCRIPTION}
You receive an array representation of the puzzle state as a grid. Your task is to solve the puzzle by filling out the grid with the correct values. You need to solve the puzzle on your own, you cannot use any external resources or run any code. Once you have solved the puzzle, tell me the final answer without explanation. Return the final answer as a JSON array of arrays.
Here is the current state of the puzzle as a string of the internal state representation:
{PUZZLE STATE}

==> assets/prompt_puzzle_complement_system.txt <==
You are a deterministic information extraction engine for reasoning traces solving a {PUZZLE} instance.

TASK
You will be given:
- a reasoning trace segment (sentences labeled S1, S2, …),
- a draft list of extracted claims (JSON)

Your job: COMPLEMENT the draft claims.

DO
- Fix formatting/schema issues so every claim matches the allowed kinds and payload schemas.
- Ensure every claim has required metadata: kind, payload, status, scope, source_sents (NON-EMPTY).
- Add any clearly missing claims that are directly supported by the reasoning trace segment.
- Preserve assertion events: if the same claim content appears as multiple asserted events in different sentences, keep them as separate claim objects (do not merge).

DO NOT
- Do not invent claims not supported by the reasoning trace.
- Do not “compute” new claims unless the reasoning trace explicitly states the conclusion (e.g., {COMPUTED_CLAIM_EXAMPLE}).
- Do not add claims that are only logical consequences (e.g., {IMPLIED_CONSEQUENCE_EXAMPLE}) unless the reasoning trace explicitly asserts them.
- Do NOT repair a claim by guessing missing coordinates or payload values. If repairing would require guessing, drop the claim (or mark tentative per above, but only if the claim is truely tentative).
{COMMON_ERRORS}

Never delete any draft claim UNLESS:
- it is schema-invalid and cannot be repaired without guessing payload fields, OR
- it has no possible asserting sentence in the provided TRACE.

If a draft claim has no valid claim-occurrence marker in its listed source_sents, DELETE it.
Do NOT "rescue" unsupported claims by marking tentative unless the sentence explicitly contains hypothetical language ("assume/suppose/if").


{CLAIM_DESCRIPTION}


PREMISE-USE EXTRACTION (MANDATORY)
- If a sentence explicitly *uses* a fact as a premise (markers: "since", "given", "using", "because", "therefore", "thus", "hence", "so"), then extract each referenced claim occurrence that is explicitly mentioned in that sentence.
- Do NOT treat generic words like "as" or "from" as premise markers.
- A single sentence may contain multiple claim occurrences; output one claim object per occurrence, each with source_sents=["S#", ...].

Ignore any coordinates appearing in:
- examples,
- rule descriptions,
- schema text,
- meta-instructions.

A raw grid or JSON array by itself is NOT an assertion event unless the reasoning trace explicitly states that it is the final solution and explains the symbol-to-meaning mapping.

Only extract claims from the TRACE segment sentences (S#).

FINAL OUTPUT FORMAT
[
    {{"kind": string, "payload": dict, "status": string, "scope": string, "source_sents": [string, ...]}},
    ...
]

where kind is the claim kind, payload is the claim data as per above, status/scope/source_sents are the metadata fields as per above.

==> assets/prompt_puzzle_complement_user.txt <==
Now, complement the draft claims and make sure to fix the metadata. Further add new claims that are missing, such that EVERY claim is extracted from the reasoning trace.

The coordinates in the trace are {INDEXING}. Note that the output should always use 0-based coordinates.

REASONING TRACE:
{TRACE}

DRAFT CLAIMS (JSON):
{CLAIMS}

Return the complemented claims as a JSON list only.

==> assets/prompt_puzzle_coordinate_base_system.txt <==
You are a grid specialist. Your task is to check if the indexing used in the text you get is 0-based or 1-based. All you return is either the word "0-based" or "1-based", nothing else.

==> assets/prompt_puzzle_coordinate_base_user.txt <==
Here is the text: {TRACE}

==> assets/prompt_puzzle_pure_llm_system.txt <==
You are a deterministic information extraction engine for reasoning traces solving a {PUZZLE} instance.

TASK
Extract ALL claims from scratch that are directly supported by the reasoning trace segment.

RULES
- Use only what is stated or explicitly concluded in the reasoning trace segment.
- Track branches: each new hypothetical assumption (“assume/suppose/if…”) starts the next BRANCH#<int> in order of appearance. Make sure to use the tentative status and branch scope appropriately.
- Claims inside a branch must use scope="BRANCH#k".
- When the reasoning returns to mainline after a tentative claim and states a conclusion, that claim must be in scope="MAIN".
- Do extract claims that are mentioned as premises (“since/given/using …”); such premise mentions are valid claim occurrences and should be extracted as separate claims.
- Do NOT compute implied consequences (e.g., {IMPLIED_CONSEQUENCE_EXAMPLE}) unless the reasoning trace explicitly states them.
- If the same claim content is asserted multiple times in different sentences, output multiple claim objects (one per assertion event). Do NOT deduplicate.


{CLAIM_DESCRIPTION}


PREMISE-USE EXTRACTION (MANDATORY)
- If a sentence explicitly *uses* a fact as a premise (markers: "since", "given", "using", "because", "therefore", "thus", "hence", "so"), then extract each referenced claim occurrence that is explicitly mentioned in that sentence.
- Do NOT treat generic words like "as" or "from" as premise markers.
- A single sentence may contain multiple claim occurrences; output one claim object per occurrence, each with source_sents=["S#", ...].

Ignore any coordinates appearing in:
- examples,
- rule descriptions,
- schema text,
- meta-instructions.

A raw grid or JSON array by itself is NOT an assertion event unless the reasoning trace explicitly states that it is the final solution and explains the symbol-to-meaning mapping.

Only extract claims from the reasoning trace segment sentences (S#).

{PUZZLE_SPECIFIC_NOTES}

If no source_sents sentence contains a valid claim occurrence marker (assertion OR premise use), REMOVE the claim.

FINAL OUTPUT FORMAT
[
    {{"kind": string, "payload": dict, "status": string, "scope": string, "source_sents": [string, ...]}},
    ...
]

where kind is the claim kind, payload is the claim data as per above, status/scope/source_sents are the metadata fields as per above.

==> assets/prompt_puzzle_pure_llm_user.txt <==
Now, extract EVERY claim made in the reasoning trace given further below. Make sure to follow the previously given rules \& specifications.

The coordinates in the reasoning trace are {INDEXING}. Note that the output should always use 0-based coordinates.

REASONING TRACE:
{TRACE}

Extract claims as a JSON list only.

==> assets/prompt_puzzle_rule_system.txt <==
You are labeling reasoning steps in reasoning trace solving a {PUZZLE} instance.

TASK
You will be given:
- ONE claim to explain (the target claim),
- part of the reasoning trace just before the claim to justify (target claim),
- a list of already-extracted claims available up to that prefix,

Your job: Output AT MOST ONE rule application that explains how the reasoning trace derives that target claim. Output none if the target claim is not derived.

DO
- You MUST follow the steps below exactly.
- You MUST NOT create new claims.
- You MUST use only the provided claim_ids in inputs/output (except "C_MISSING" allowed only in inputs).
- You MUST output either:
  (a) [] (if no rule clearly applies or if the target claim truely is stated (see note below)), OR
  (b) a JSON with exactly one rule app dict.

RULE APP SCHEMA
Every rule app MUST have exactly these fields:
- rule: one of the allowed rule ids
- inputs: [claim_id, ...]           (The claims used by THIS rule to produce THIS output; use "C_MISSING" for any clearly needed premise that is not in the provided CLAIM LIST)
- output: claim_id                  (EXACTLY ONE; must be the target claim id)
- support_sents: ["S#", ...]        (NON-EMPTY; sentences that directly justify that THIS rule produced THIS output; this should be the sentence IDs/Numbers from the reasoning trace or claim support sentences, so S1, S2, ....; do not include the sentence texts; the input and the support sentences have whole sentences + id, but here only include the ids/numbers)

claim_id format:
- Claim ids are strings like "C1", "C2", ...
- Special id: "C_MISSING" may appear ONLY in inputs to represent a missing premise the reasoning trace clearly relies on.
- "C_MISSING" MUST NEVER be used as output.


{RULE_DESCRIPTION}


GLOBAL CONSTRAINTS
- Wiring-only (NO NEW CLAIMS)
  (a) The output must be an existing claim_id from the provided CLAIM LIST.
  (b) Every non-missing input must be an existing claim_id from the provided CLAIM LIST.
- One-claim-at-a-time: Each app explains exactly ONE output claim: the target claim.
- Minimality
  (a) The app must match EXACTLY what the reasoning trace explicitly concludes for the target claim in support_sents.
  (b) No closure, no implicit consequences, no “and therefore also …”.
- Scope
  (a) For all rules EXCEPT R_TENTATIVE_DISCHARGE: all inputs and the output must have the SAME scope.
  (b) For R_TENTATIVE_DISCHARGE: inputs are from BRANCH#k and output is in MAIN.
- Tentative containment:
  (a) tentative claims MUST have scope BRANCH#k (never MAIN).
  (b) No tentative claim may influence MAIN except via R_TENTATIVE_DISCHARGE.
- Rule choice must be unambiguous
  (a) Choose the SINGLE best matching rule per the rule meanings below.
  (b) If none match, output [] (no app for this target).
- Use all inputs
  (a) Make sure to all inputs listed are actually used by the rule application.
  (b) Make sure to not omit any input that the reasoning trace clearly relies on to reach the target claim.

When you output a rule application, include all premises that the reasoning trace relies on to reach the target claim under that rule. If the reasoning trace clearly relies on a premise but it is not present in the provided claim list, include "C_MISSING" in the inputs to represent that missing premise.

DEFINITION: STATED CLAIM
A claim is stated iff the reasoning trace presents it as a primitive puzzle fact or initial condition, without relying on or referring to any other claims or reasoning steps. Stated claims are not the result of applying any rule in this schema. If a claim can be explained by any rule (possibly using C_MISSING), it must be treated as derived, regardless of its metadata status.

Returning [] explicitly asserts that the target claim is treated as STATED (i.e., not derivable by any rule).

IMPORTANT - STATED vs DERIVED (Operational Definition)
A claim must be treated as DERIVED if there exists ANY rule in this schema that can reasonably explain it from the reasoning trace context, even if:
- the claim is pretagged as "stated",
- the reasoning trace restates it as a fact,
- or some required premises are implicit or missing (use C_MISSING).

A claim is treated as STATED if and only if NO rule application in this schema can plausibly explain it, even after considering the surrounding reasoning trace context and allowing C_MISSING. Using C_MISSING to represent missing premises is encouraged to find derivations.
Stated claims typically correspond to primitive puzzle facts, but appearance or metadata alone MUST NOT be used to decide this.

Output MUST be valid JSON only. No prose. No markdown.

FINAL OUTPUT FORMAT
Either:
- []
or:
- {{"rule": string, "inputs": [string, ...], "output": string, "support_sents": [string, ...]}}
Exactly 0 or 1 app per target claim.

==> assets/prompt_puzzle_rule_user.txt <==
Now, extract at most one rule application that explains how the reasoning trace derives the target claim, if the claim is derived, otherwise return []. Make sure to follow the previously given rules \& specifications.

TARGET CLAIM TO EXPLAIN (must be the output of the rule if you produce a rule application):
{CLAIM_TO_EXPLAIN}

REASONING TRACE BEFORE TARGET CLAIM:
{TRACE}

CLAIMS AVAILABLE (claims before target claim, each includes claim_id):
{TRACE_CLAIMS}

Return JSON only:
- [] OR
- {{"rule":..., "inputs":[...], "output":"<target claim_id>", "support_sents":[...]}}

==> assets/prompt_puzzle_screen_system.txt <==
You are a strict validator for extracted claims from a reasoning trace solving a {PUZZLE} instance.

TASK
You will be given:
- the reasoning trace (sentences labeled S1, S2, …),
- a combined list of candidate claims (JSON)

Your job: SCREEN AND FILTER.

SEMANTICS (CRITICAL)
- A claim is VALID if at least one sentence in the reasoning trace CONTAINS A CLAIM OCCURRENCE.
- A claim occurrence may be:
  (a) an explicit assertion or conclusion, OR
  (b) a restatement or summary, OR
  (c) an assumption or hypothetical statement (should have the tentative status if this is the case), OR
  (d) a premise use / reminder (e.g., “since / given / using …”).
- Claims must NOT be inferred beyond what is explicitly written.
- `source_sents` must contain ONLY sentences that actually contain the claim occurrence (assertion, restatement, or premise use).

DO
- Remove any claim for which NO sentence in the reasoning trace contains the claim occurrence.
- Enforce schemas and metadata requirements exactly.
- Fix minor normalization issues when unambiguous.
- Keep multiple identical claims if they correspond to DISTINCT sentence occurrences.
- Do NOT suppress claims because they are redundant, obvious, unused later, or logically implied by other claims.
- If a claim has multiple source_sents, REMOVE any sentence that does not itself contain the claim occurrence.
- Make sure that tentative claims and claims based on a tentative assumption are marked status="tentative" and scope="BRANCH#k" appropriately and then merged into main properly.

DO NOT
- Do not add new claims (this stage is not for recall).
- Do not compute implied consequences.
- Do not “upgrade” or “downgrade” status unless the sentence explicitly indicates hypothetical vs non-hypothetical language.  

DEDUPLICATION (STRICT AND MECHANICAL)
- Deduplicate claims ONLY if they are EXACTLY identical in: (kind, payload, status, scope, source_sents).
- In that case, keep one copy and discard the rest.
- Do NOT merge or union source_sents across different sentences.
- Do NOT deduplicate claims that originate from different sentences, even if kind/payload are identical.
- Do NOT deduplicate across scopes (e.g., MAIN vs BRANCH#k).

PREMISE-USE EXTRACTION (MANDATORY)
If a sentence contains any of these: "since", "given", "using", "because", "as", "from", then you MUST keep every correctly referenced claim of any kind mentioned in that sentence, even if it was stated earlier.


{CLAIM_DESCRIPTION}


OUTPUT (STRICT)
- Output ONLY a JSON list.
- No markdown, no commentary, no extra keys.

==> assets/prompt_puzzle_screen_user.txt <==
Now, validate  the extracted claims. Make sure to not filter out repeated claims if they are made in different sentences, and make sure to keep all of the valid claims as in the previously given rules.

The coordinates in the reasoning trace are {INDEXING}. Note that the output should always use 0-based coordinates.

REASONING TRACE:
{TRACE}

CANDIDATE CLAIMS (JSON):
{CLAIMS}

Return the screened + unified claims as a JSON list only.

==> assets/puzzle_descriptions/dominosa.txt <==
Tile the rectangle with dominoes (1×2 rectangles) so that every possible domino appears exactly once (that is, every possible pair of numbers, including doubles).

Your task is to return a grid with the tiling. Use "L" to represent the left half of a domino and "R" to represent the right half. Fir a vertical domino, use "T" for the top half and "B" for the bottom half. Note that it is always read from left to right and top to bottom.

==> assets/puzzle_descriptions/filling.txt <==
You have a grid of squares, some of which contain digits, and the rest of which are empty. Your job is to fill in digits in the empty squares, in such a way that each connected region of squares all containing the same digit has an area equal to that digit.

(‘Connected region’, for the purposes of this game, does not count diagonally separated squares as adjacent.)

For example, it follows that no square can contain a zero, and that two adjacent squares can not both contain a one. No region has an area greater than 9 (because then its area would not be a single digit). Further you cannot change already filled squares.

Note that no connected regions of the same numbers can be next to eachother, since they would then be considered one connected region. This means for instance that no squares filled with 1:s can be next to eachother.

==> assets/puzzle_descriptions/galaxies.txt <==
You have a rectangular grid containing a number of dots. Your aim is to partition the rectangle into connected regions of squares, in such a way that every region is 180° rotationally symmetric, and contains exactly one dot which is located at its centre of symmetry, thus every region has to contain one dot.

To enter your solution, return the grid with all of the marked lines entered. The puzzle is complete when the marked lines on the grid are precisely those that separate two squares belonging to different regions.

==> assets/puzzle_descriptions/keen.txt <==
You have a square grid; each square may contain a digit from 1 to the size of the grid. The grid is divided into blocks of varying shape and size, with arithmetic clues written in them. Your aim is to fully populate the grid with digits such that:

    Each row contains only one occurrence of each digit
    Each column contains only one occurrence of each digit
    The digits in each block can be combined to form the number stated in the clue, using the arithmetic operation given in the clue. That is:
        An addition clue means that the sum of the digits in the block must be the given number. For example, ‘15+’ means the contents of the block adds up to fifteen.
        A multiplication clue (e.g. ‘60×’), similarly, means that the product of the digits in the block must be the given number.
        A subtraction clue will always be written in a block of size two, and it means that one of the digits in the block is greater than the other by the given amount. For example, ‘2-’ means that one of the digits in the block is 2 more than the other, or equivalently that one digit minus the other one is 2. The two digits could be either way round, though.
        A division clue (e.g. ‘3÷’), similarly, is always in a block of size two and means that one digit divided by the other is equal to the given amount.

    Note that a block may contain the same digit more than once (provided the identical ones are not in the same row and column).

Return the grid with all of the digits entered. The puzzle is complete when the grid is fully populated and all of the arithmetic clues are satisfied.

==> assets/puzzle_descriptions/lightup.txt <==
You have a grid of squares. Some are filled in black; some of the black squares are numbered. Your aim is to ‘light up’ all the empty squares by placing light bulbs in some of them.

Each light bulb illuminates the square it is on, plus all squares in line with it horizontally or vertically unless a black square is blocking the way.

To win the game, you must satisfy the following conditions:

    All non-black squares are lit.
    No light is lit by another light.
    All numbered black squares have exactly that number of lights adjacent to them (in the four squares above, below, left, and right).

Non-numbered black squares may have any number of lights adjacent to them.

Make sure to return the whole grid with the light bulbs marked as \"L\".

==> assets/puzzle_descriptions/loopy.txt <==
You are given a grid of dots, marked with yellow lines to indicate which dots you are allowed to connect directly together. Your aim is to use some subset of those yellow lines to draw a single unbroken loop from dot to dot within the grid. Return the grid with all of the marked lines entered as 1, let unmarked ones be 0. The puzzle is complete when the marked lines on the grid are precisely those that separate two squares belonging to different regions.

Some of the spaces between the lines contain numbers. These numbers indicate how many of the lines around that space form part of the loop. The loop you draw must correctly satisfy all of these clues to be considered a correct solution.

==> assets/puzzle_descriptions/magnets.txt <==
A rectangular grid has been filled with a mixture of magnets (that is, dominoes with one positive end and one negative end) and blank dominoes (that is, dominoes with two neutral poles). These dominoes are initially only seen in silhouette. Around the grid are placed a number of clues indicating the number of positive and negative poles contained in certain columns and rows.

Your aim is to correctly place the magnets and blank dominoes such that all the clues are satisfied, with the additional constraint that no two similar magnetic poles may be orthogonally adjacent (since they repel). Neutral poles do not repel, and can be adjacent to any other pole.

Make sure to use 1s to represent positive poles, 0s to represent neutral poles, and -1s to represent negative poles. The grid should be filled with 1s, 0s, and -1s only, representing the dominoes. Do not return the clues or any other information.

Note that all poles must be magnets placed in the existing domio places, thus no domino can have to negative poles.

==> assets/puzzle_descriptions/mosaic.txt <==
You are given a grid of squares, which you must colour either black or white.

Some squares contain clue numbers. Each clue tells you the number of black squares in the 3×3 region surrounding the clue – including the clue square itself.

You have to return a filled grid with all of the squares coloured. Black is represented by 1, white by 2.

==> assets/puzzle_descriptions/net.txt <==
The computer prepares a network by connecting up the centres of squares in a grid, and then shuffles the network by rotating every tile randomly. Your job is to rotate it all back into place. The successful solution will be an entirely connected network, with no closed loops, i.e. all sinks are connected to the source.

Return the grid with the degree of rotation of each tile (0, 90, 180, or 270 degrees) in the grid, such that the source is connected to all of the sinks. Note that the number which should be returned for each cell is the degree of the tile, not how many degrees the tile has to be rotated.

==> assets/puzzle_descriptions/palisade.txt <==
You're given a grid of squares, some of which contain numbers. Your goal is to subdivide the grid into contiguous regions, all of the same (given) size, such that each square containing a number is adjacent to exactly that many edges (including those between the inside and the outside of the grid).

You have to return a grid with the edges drawn. Edges are represented by -2 and no constraint/empty is given by -1.

==> assets/puzzle_descriptions/pattern.txt <==
You have a grid of squares, which must all be filled in either black or white. Beside each row of the grid are listed, in order, the lengths of the runs of black squares on that row; above each column are listed, in order, the lengths of the runs of black squares in that column. Your aim is to fill in the entire grid black or white.

You have to return the entire grid filled out. Do not return the row and column clues, ignores those when returning the grid, thus the grid will be one column and one row shorter than the input grid with the clues.

==> assets/puzzle_descriptions/pearl.txt <==
You have a grid of squares. Your job is to draw lines between the centres of horizontally or vertically adjacent squares, so that the lines form a single closed loop. In the resulting grid, some of the squares that the loop passes through will contain corners, and some will be straight horizontal or vertical lines. (And some squares can be completely empty – the loop doesn't have to pass through every square, fill these squares with -1.)

Some of the squares contain black and white circles, which are clues that the loop must satisfy.

A black circle in a square indicates that that square is a corner, but neither of the squares adjacent to it in the loop is also a corner.

A white circle indicates that the square is a straight edge, but at least one of the squares adjacent to it in the loop is a corner.

Return the grid with all of the lines entered as numbers in consequtive numbers, starting with 1 as the first number (then 2 would be the next connected square forming a lines with 1) and let unmarked ones be -1. Note that all numbers have to be consequtive and either above/below or left/right, not diagonally, and the 1 has to be next to the highest number in order to form a closed loop. The puzzle is complete when the lines created by the numbers on the grid form a single closed loop, and the loop satisfies all of the clues.

==> assets/puzzle_descriptions/range.txt <==
You have a grid of squares; some squares contain numbers. Your job is to colour some of the squares black, such that several criteria are satisfied:

    no square with a number is coloured black.
    no two black squares are adjacent (horizontally or vertically).
    for any two white squares, there is a path between them using only white squares.
    for each square with a number, that number denotes the total number of white squares reachable from that square going in a straight line in any horizontal or vertical direction until hitting a wall or a black square; the square with the number is included in the total (once).

For instance, a square containing the number one must have four black squares as its neighbours by the last criterion; but then it's impossible for it to be connected to any outside white square, which violates the second to last criterion. So no square will contain the number one.

Return the grid with all of the black squares entered as -1, let unmarked ones be 0.

==> assets/puzzle_descriptions/rectangles.txt <==
You have a grid of squares, with numbers written in some (but not all) of the squares. Your task is to subdivide the grid into rectangles of various sizes, such that (a) every rectangle contains exactly one numbered square, and (b) the area of each rectangle is equal to the number written in its numbered square.

Return the entire grid filled out with each grid having a unique number. Mark the cells of each rectangle with the same number. Do not return the numbers in the grid, only the rectangles in the grid.

==> assets/puzzle_descriptions/signpost.txt <==
You have a grid of squares; each square (except the last one) contains an arrow, and some squares also contain numbers. Your job is to connect the squares to form a continuous list of numbers starting at 1 and linked in the direction of the arrows – so the arrow inside the square with the number 1 will point to the square containing the number 2, which will point to the square containing the number 3, etc. Each square can be any distance away from the previous one, as long as it is somewhere in the direction of the arrow.

Note that all cells have to be used, and the path must be continuous.

By convention the first and last numbers are shown; one or more interim numbers may also appear at the beginning.

Return the grid with all of the numbers entered as integers. The puzzle is complete when all of the numbers are entered and connected in the correct order.

==> assets/puzzle_descriptions/singles.txt <==
You have a grid of white squares, all of which contain numbers. Your task is to colour some of the squares black (removing the number) so as to satisfy all of the following conditions:

    No number occurs more than once in any row or column.
    No black square is horizontally or vertically adjacent to any other black square.
    The remaining white squares must all form one contiguous region (connected by edges, not just touching at corners).

Return the grid with all of the black squares filled in as -1.

==> assets/puzzle_descriptions/solo.txt <==
You have a square grid, which is divided into as many equally sized sub-blocks as the grid has rows. Each square must be filled in with a digit from 1 to the size of the grid, in such a way that:
1. every row contains only one occurrence of each digit
2. every column contains only one occurrence of each digit
3. every block contains only one occurrence of each digit.

You are given some of the numbers as clues; your aim is to place the rest of the numbers correctly.

==> assets/puzzle_descriptions/tents.txt <==
You have a grid of squares, some of which contain trees. Your aim is to place tents in some of the remaining squares, in such a way that the following conditions are met:

There are exactly as many tents as trees.
The tents and trees can be matched up in such a way that each tent is directly adjacent (horizontally or vertically, but not diagonally) to its own tree. However, a tent may be adjacent to other trees as well as its own.
No two tents are adjacent horizontally, vertically or diagonally.
The number of tents in each row, and in each column, matches the numbers given in the row or column constraints.

Grass indicates that there cannot be a tent in that position.

==> assets/puzzle_descriptions/towers.txt <==
You have a square grid. On each square of the grid you can build a tower, with its height ranging from 1 to the size of the grid. Around the edge of the grid are some numeric clues.

Your task is to build a tower on every square, in such a way that:

    Each row contains every possible height of tower once
    Each column contains every possible height of tower once
    Each numeric clue describes the number of towers that can be seen if you look into the square from that direction, assuming that shorter towers are hidden behind taller ones. For example, in a 5×5 grid, a clue marked ‘5’ indicates that the five tower heights must appear in increasing order (otherwise you would not be able to see all five towers), whereas a clue marked ‘1’ indicates that the tallest tower (the one marked 5) must come first.

In harder or larger puzzles, some towers will be specified for you as well as the clues round the edge, and some edge clues may be missing.

Return the grid with all of the towers entered as integers. The puzzle is complete when all of the towers are entered and the clues are satisfied. You should not return the clues in the output grid.

==> assets/puzzle_descriptions/tracks.txt <==
You are given a grid of squares, some of which are filled with train tracks. You need to complete the track from A to B so that the rows and columns contain the same number of track segments as are indicated in the clues to the top and right of the grid.

There are only straight and 90 degree curved rails, and the track may not cross itself.

Tracks was contributed to this collection by James Harvey.

 Left-clicking on an edge between two squares adds a track segment between the two squares. Right-clicking on an edge adds a cross on the edge, indicating no track is possible there.

Left-clicking in a square adds a colour indicator showing that you know the square must contain a track, even if you don't know which edges it crosses yet. Right-clicking in a square adds a cross indicating it contains no track segment.

Left- or right-dragging between squares allows you to lay a straight line of is-track or is-not-track indicators, useful for filling in rows or columns to match the clue.

==> assets/puzzle_descriptions/undead.txt <==
You are given a grid of squares, some of which contain diagonal mirrors. Your goal is to fill them with the given amount of each type monster. Every square which is not a mirror must be filled with one of three types of undead monster: a ghost, a vampire, or a zombie.

Vampires can be seen directly, but are invisible when reflected in mirrors. Ghosts are the opposite way round: they can be seen in mirrors, but are invisible when looked at directly. Zombies are visible by any means.

You are also told the total number of each type of monster in the grid. Also around the edge of the grid are written numbers, which indicate how many monsters can be seen if you look into the grid along a row or column starting from that position. (Note the following: The diagonal mirrors are reflective on both sides. If your reflected line of sight crosses the same monster more than once, the number will count it each time it is visible, not just once.)

You need to return the grid filled with the monsters, such that the number of each type of monster is correct, and the numbers around the edge of the grid are satisfied. You should not return the numbers around the edge of the grid, just the grid itself.

Make sure to place the monesters in empty squares, where the following symbol indicating the type of monster: "G" for a ghost, "V" for a vampire, or "Z" for a zombie.

==> assets/puzzle_descriptions/unequal.txt <==
 You have a square grid; each square may contain a digit from 1 to the size of the grid, and some squares have clue signs between them. Your aim is to fully populate the grid with numbers such that:

    Each row contains only one occurrence of each digit
    Each column contains only one occurrence of each digit
    All the clue signs are satisfied.

Make sure to return the whole grid with the correct numbers. Do not include the additional conditions and constraint. Remember that it is not possible to overwrite the prefilled non zero numbers.

==> assets/puzzle_descriptions/unruly.txt <==
You are given a grid of squares, which you must colour either black or white. Some squares are provided as clues; the rest are left for you to fill in. Each row and column must contain the same number of black and white squares, and no row or column may contain three consecutive squares of the same colour.

Make sure to return the whole grid with the colors entered.

==> assets/sudoku_claims_description.txt <==
CLAIM DESCRIPTION
Extract a faithful representation of the reasoning trace as discrete, verifiable claims. Extract EVERY claim occurrence whenever the trace explicitly states, restates, or uses a fact matching an allowed kind — even if redundant and even if only used as justification.

ALLOWED CLAIM KINDS + PAYLOAD SCHEMAS
- Assign:        {"r":int,"c":int,"d":int}
- Cand:          {"r":int,"c":int,"d":list[int],"polarity":"IN"|"OUT"}
- UnitMissing:   {"unit":"ROW"|"COL"|"BOX","index":int,"d":list[int]}
- UnitPlaces:    {"unit":"ROW"|"COL"|"BOX","index":int,"digit":int,"cell_r":list[int],"cell_c":list[int]}
- UnitHas:       {"unit":"ROW"|"COL"|"BOX","index":int,"digit":int}; For polarity="OUT", d is a singleton list; for polarity="IN", d may have length >= 1.
- Contradiction: {"branch":int,"note":string}

NOTES ON CLAIM MEANINGS

Assign:
- Asserts cell (r,c) has digit d (1..9). (If 9x9 grid. For 4x4 it would be 1..4.)
- Used for given clues, placements, and hypothetical assumptions; distinguished only by metadata.

Cand:
- Candidate facts for a single cell (r,c) at that moment in the trace.
- polarity="IN": the ONLY possible digits are exactly d (exclusive).
- polarity="OUT":
  (a) digits d are eliminated (not possible); other digits may still be possible.
  (b) Represents the elimination of a SINGLE digit from a cell.
  (c) If a sentence eliminates multiple digits, extract one Cand(OUT) claim per digit.
  (d) Do not extract bundled Cand(OUT) claims with multiple digits.
- d must be non-empty, unique, ints.
- Only emit Cand(IN) if the trace explicitly asserts exclusivity (e.g., "the candidates are exactly {...}" / "can only be {...}" / "the only options are {...}"). Otherwise prefer Cand(OUT) or emit no Cand(IN).


UnitMissing:
- Exact list of digits missing from a unit at that moment.
- unit="ROW" => index=r, unit="COL" => index=c, unit="BOX" => index=(r//3)*3 + (c//3). (If 9x9 grid. For 4x4 it would be (r//2)*2 + (c//2).)
- Do NOT infer updates to UnitMissing unless the trace explicitly states them.

UnitPlaces:
- For a given unit and digit, the digit can appear ONLY in the listed cells.
- cell_r and cell_c are ZIPPED coordinate pairs and must have equal non-zero length.
- Do NOT infer UnitPlaces from generic candidate eliminations unless the trace explicitly states “digit X in this unit can only go in …”.
- cell_r/cell_c pairs must be unique and sorted lexicographically. So sort the zipped coordinate pairs by (cell_r[i], cell_c[i]).

UnitHas:
- Asserts that a unit already contains digit.
- Extract UnitHas from BOTH:
  (a) explicit inventory statements (“digits present are …”, “column has …”),
  (b) justification statements (“cannot be 8 because 8 is in its column/row/box”).
- UnitHas is verifiable and should be extracted wherever it occurs.
- If an inventory statement lists multiple digits in a unit, extract UnitHas once per listed digit.
- If a sentence says “in its row/column/box”, use the referenced cell (r,c) from that same sentence to determine the unit index only when the referenced unit is unambiguous; otherwise do NOT emit UnitHas from that sentence.

Contradiction:
- Asserts the trace declares a contradiction in a branch (with optional note).

COORDINATES AND DIGITS
- Coordinates are 0-based: top-left is (0,0).
- Digits are integers 1..9.

CLAIM OCCURRENCE RULE (CRITICAL)
- Extract a claim whenever the trace explicitly STATES OR RE-STATES OR USES a fact matching a claim kind.
  This includes:
  (a) conclusions (“so it must be …”),
  (b) restatements/summaries (“row k is missing …”),
  (c) premise uses / reminders (“because digit X is already in column j …”).
- Each sentence containing such an occurrence produces its own claim object.
  Do NOT deduplicate across sentences, even if kind/payload identical.

CANONICAL FORM (ALL LIST FIELDS)
- For any list[int] field (e.g., Cand.d, UnitMissing.d), sort ascending and remove duplicates.

DO NOT COMPUTE IMPLIED CONSEQUENCES
- Do NOT infer new claims that are not explicitly stated in the trace.
  Example: UnitMissing(COL,0,[5,9]) and Assign(...)=5 does NOT license adding UnitMissing(COL,0,[9])
  unless the trace explicitly states the updated missing set.

METADATA (REQUIRED ON EVERY CLAIM)
- status: "stated"|"derived"|"tentative"
- scope: "MAIN" | "BRANCH#<int>"
- source_sents: ["S#", ...] (NON-EMPTY; sentences that DIRECTLY support the claim occurrence)
- source_sents must include the sentence that contains the claim occurrence itself.

STATUS SEMANTICS
- stated: given clue/parameter explicitly presented as a given in the trace
- derived: non-hypothetical claim occurrence (placements, eliminations, unit facts, summaries)
- tentative: hypothetical/assumed inside a branch (“suppose/assume/if …”)

==> assets/sudoku_rules_description.txt <==
RULE DESCRIPTION
Rule applications (apps) do NOT create claims. They only label how ONE already-extracted claim (the output) was derived in the reasoning trace.

ALLOWED RULE IDS
- R_UNIT_HAS_STATED
- R_UNIT_MISSING_STATED
- R_ELIM_BY_UNIT_PRESENCE
- R_ELIM_BY_CONSTRAINT
- R_ONLY_REMAINING_IN_CELL
- R_ONLY_MISSING_DIGIT_IN_UNIT
- R_PATTERN_EXPERT
- R_CONTRADICTION_CAUSE
- R_CONTRADICTION_DISCHARGE

RULE APP SCHEMA
Every rule app MUST have exactly these fields:
- rule: one of the allowed rule ids
- inputs: [claim_id, ...]
- output: claim_id
- support_sents: ["S#", ...] (NON-EMPTY)

claim_id format:
- "C1", "C2", ...
- Special id: "C_MISSING" may appear ONLY in inputs to represent a missing premise the trace clearly relies on.
- "C_MISSING" MUST NEVER be used as output.

GLOBAL CONSTRAINTS (HARD)

G1) Wiring-only (NO NEW CLAIMS)
- output must be an existing claim_id from the provided CLAIM LIST.
- every non-missing input must be an existing claim_id from the provided CLAIM LIST.

G2) One-claim-at-a-time
- Each rule app explains exactly ONE output claim.

G3) Minimality + Faithfulness
- Inputs must match what the trace actually cites or uses for this step.
- Do NOT use claims as inputs just because they logically imply something. If the trace relies on an unstated intermediate (e.g., a singleton UnitMissing update), use C_MISSING rather than “nearby” claims.
- support_sents must directly justify that THIS rule produced THIS output.
- support_sents must include the sentence where the output claim is stated.

G4) Scope
- For all rules EXCEPT R_CONTRADICTION_DISCHARGE:
  all inputs and the output must have the SAME scope.
- For R_CONTRADICTION_DISCHARGE:
  inputs are from BRANCH#k and output is in MAIN.

G5) Tentative containment
- Tentative claims MUST have scope BRANCH#k (never MAIN).
- No tentative claim may influence MAIN except via R_CONTRADICTION_DISCHARGE.

G6) Rule choice must be unambiguous
- Choose the SINGLE best matching rule below; else output [].

RULE PARTITIONING (TO AVOID OVERLAP)
- R_UNIT_HAS_STATED:          UnitHas only
- R_UNIT_MISSING_STATED:      UnitMissing only
- R_ELIM_BY_UNIT_PRESENCE:    Cand(OUT) only
- R_ELIM_BY_CONSTRAINT:       Cand(OUT) only
- R_ONLY_REMAINING_IN_CELL:   Assign only
- R_ONLY_MISSING_DIGIT_IN_UNIT: Assign only
- R_PATTERN_EXPERT:           Cand(OUT) or Assign or UnitPlaces only
- R_CONTRADICTION_CAUSE:      Contradiction only
- R_CONTRADICTION_DISCHARGE:  Cand(OUT) or Assign only (in MAIN)

RULE MEANINGS (ESSENCE + MINIMAL INPUTS)

1) R_UNIT_HAS_STATED  (output: UnitHas)
Essence:
- The trace explicitly states a unit contains a digit (inventory or justification).
Minimal inputs: []
Use when:
- “digits present are …”, “column has …”, OR “because digit d is in its row/col/box”.

2) R_UNIT_MISSING_STATED  (output: UnitMissing)
Essence:
- The trace explicitly states the exact missing digits of a unit.
Minimal inputs: []
Never use for:
- inferred updates after a placement unless the updated set is explicitly stated.

3) R_ELIM_BY_UNIT_PRESENCE  (output: Cand with polarity="OUT")
Essence:
- The trace eliminates digits for a cell explicitly because those digits already appear in the cell's row/col/box (“cannot be … because … already appears in …”).
Minimal inputs:
- The relevant UnitHas(...) claim(s) if present; otherwise C_MISSING.
Notes:
- The output Cand(OUT).d must match exactly the eliminated digits explicitly stated.

4) R_ELIM_BY_CONSTRAINT  (output: Cand with polarity="OUT")
Essence:
- The trace eliminates digits for a cell due to an explicit constraint that is NOT phrased as direct unit presence (e.g., “by column constraints” without naming digits present, or other explicitly cited constraint reasoning).
Minimal inputs:
- Any explicitly referenced premise claims if they exist; otherwise C_MISSING.
Tie-breaker with R_ELIM_BY_UNIT_PRESENCE:
- If the trace explicitly says “because digit X already appears in row/col/box” -> use R_ELIM_BY_UNIT_PRESENCE.

5) R_ONLY_REMAINING_IN_CELL  (output: Assign)
Essence:
- The trace concludes the digit for a cell because all other options are eliminated (“cannot be … so it must be …” / “only remaining digit for the cell”).
Minimal inputs:
- A Cand(OUT) elimination for that cell if present; otherwise C_MISSING.
- A UnitMissing for the relevant unit if explicitly used/stated; otherwise omit (do not force it).
Important:
- Do NOT include “implied singleton” unit facts as inputs. If needed and unstated, use C_MISSING.

6) R_ONLY_MISSING_DIGIT_IN_UNIT  (output: Assign)
Essence:
- The trace places a digit because it is the only missing digit left in a unit and the trace specifies the target cell (“only remaining digit for row/col/box is d, placed at …”).
Minimal inputs:
- The corresponding UnitMissing(unit,index,[d]) if explicitly stated; otherwise C_MISSING.
Important:
- Do NOT treat earlier UnitMissing plus placements as an explicit singleton premise unless the trace states it.
- If the trace says “the remaining digit d is placed in cell (r,c)” without explicitly stating UnitMissing(...,[d]) (even in previous sentences), still use this rule, but include C_MISSING as the singleton-unit premise.

7) R_PATTERN_EXPERT  (output: Cand(OUT) or Assign or UnitPlaces)
Essence:
- A named or template-identifiable advanced Sudoku technique (X-Wing, XY-Wing, Swordfish, Skyscraper, AIC/nice loop, Unique Rectangle, ALS, etc.) is explicitly used.
Minimal inputs:
- Any claims explicitly referenced by the trace; otherwise C_MISSING.
Use only if:
- The technique name (or unambiguous template description) appears in support_sents.

8) R_CONTRADICTION_CAUSE  (output: Contradiction)
Essence:
- The trace explicitly declares a contradiction in a branch and cites statements that cannot all hold.
Minimal inputs:
- Conflicting claims if referenced; otherwise C_MISSING.

9) R_CONTRADICTION_DISCHARGE  (output: Cand(OUT) or Assign in MAIN)
Essence:
- After Contradiction in BRANCH#k, the trace concludes the negation/forced conclusion in MAIN.
Inputs MUST include:
- Exactly one tentative assumption in BRANCH#k.
- Exactly one Contradiction(branch=k, ...) in BRANCH#k.

==> assets/tents_claims_description.txt <==
CLAIM DESCRIPTION
The core principle of the claims extraction from the reasoning trace is to get a as faithful as possible representation of the reasoning trace in terms of discrete claims, without adding or removing information beyond what is explicitly written or used in the trace.
Thus every claim, which corresponds to a claims kind below, must be extracted and preserved as-is in the reasoning trace. Keep this philosophy in mind when extracting claims. So don't ignore claims, even if they are used at all later on in the reasoning trace.
We want to capture the reasoning trace as accurately as possible in terms of claims, so we need all claims, even those that seem irrelevant or unused later on.
And importantly we need to extract all claims, even if they are remembered or restated, they should be a seperate new claim.

Below are the possible kinds of claims that can be made.

ALLOWED CLAIM KINDS + PAYLOAD SCHEMAS
- Tree:           {"r":int,"c":int}
- Quota:          {"axis":"ROW"|"COL","index":int,"tents":int}
- Tent:           {"r":int,"c":int}
- NotTent:        {"r":int,"c":int}
- Remaining:      {"axis":"ROW"|"COL","index":int,"remaining":int}
- TreeCandidate:  {"tree_r":int,"tree_c":int,"cell_r":list[int],"cell_c":list[int]}
- LineCandidates: {"axis":"ROW"|"COL","index":int,"cell_r":list[int],"cell_c":list[int]}
- Contradiction:  {"branch":int,"note":string}

Note the following:

Tree claims are simply assertions that there is a tree at the given cell.
Quota claims assert the total number of tents in a given row or column.
Tent claims assert OR assume that there is a tent at the given cell.
NotTent claims assert that there is NOT a tent at the given cell.
Remaining claims assert how many tents are still to be placed in a given row or column at the current state when it was writen (i.e. taking into account the claims made so far). Note that maximum tents per row/column is given by the Quota claims. And that remaining is no inequality, it is an exact number. Further remaining is based on the current state of the trace, so it can go down as tents are placed, but it can also go up if a tent placement is retracted in a branch.
TreeCandidate claims assert that for the tree at (tree_r, tree_c), the only possible tent placements so far are the listed cells (cell_r[i], cell_c[i]). And (cell_r[i], cell_c[i]) are ZIPPED coordinate pairs.
LineCandidates claims assert that for the given row or column (axis and index), the only possible tent placements so far are the listed cells (cell_r[i], cell_c[i]). And (cell_r[i], cell_c[i]) are ZIPPED coordinate pairs.
Contradiction claims assert that there is a contradiction in the trace at the given branch, with an optional note explaining the contradiction claimed in the reasoning trace.
All coordinates are 0-based indices (i.e., the top-left cell is (0,0)). And axis is either "ROW" or "COL".

Distinction between TreeCandidate and LineCandidates:
- TreeCandidate claims are specific to a particular tree and its possible tent placements.
- LineCandidates claims are specific to a particular row or column and its possible tent placements.
- Do NOT extract TreeCandidate from generic phrases like “only possible”, “only option(s)”, “only candidate”
  unless the TREE anchor is present in the same sentence or an immediately linked sentence.
- So LineCandidates are typically found together with Remaining or Quota claims (since they are Row/Column oriented), while TreeCandidate are found together with Tree claims.
- These can also be found together, e.g., first a LineCandidates claim is made for a row, and then a TreeCandidate claim is made for a specific tree in that row, which further narrows down the possible tent placements for that tree.
- Booth are local claims about possible tent placements, but from different perspectives (tree-centric vs line-centric). And they can inform each other. And further they only use information available at that point in the trace.
- TreeCandidate/LineCandidates represent the set of candidates explicitly asserted (or explicitly implied as 'only') by the trace at that point, not the objectively correct or complete set. Do not add candidates not mentioned; do not delete candidates not eliminated in the trace.
- LineCandidates may be asserted even if Remaining is not explicitly stated, as long as the trace explicitly lists the candidate cells.

Ensure faithfulness to the trace when extracting these claims.
- If the trace lists candidates, record exactly those candidates, even if they appear wrong under the puzzle rules.
- Do not fix adjacency, do not add missing candidates, do not remove candidates unless the trace itself removes them.

Every claim also has some extra metadata fields that you must always include:
- status: "stated"|"derived"|"tentative"
- scope: "MAIN" | "BRANCH#<int>"
- source_sents: ["S#", ...] (NON-EMPTY; sentences that DIRECTLY support the claim, but not necessarily all sentences that MENTION it or logically imply it. Just the ones that were used as direct evidence for extracting this claim.)

STATUS SEMANTICS
- stated: parameter/fact explicitly given (trees, quotas)
- derived: any non-hypothetical claim occurrence that is not a given parameter, including conclusions AND premise reminders (“since/given/using …”).
- tentative: hypothetical/assumed (“suppose/assume …”), note that tentative is for the initial assumption, not for conclusions drawn from it (those are derived)
- Phrases like “we place”, “we put”, “we choose”, “we set” assert derived facts unless explicitly framed as hypothetical.
- If something is assumed for the sake of argument, it is tentative and first if later on confiremed or negated as a new derived claim in the mainline.

BRANCH SEMANTICS
- MAIN: mainline reasoning
- BRANCH#<int>: numbered branches off the mainline, starting at 1
- Inside branches the status semantics are the same, but the scope is different.
New branches are created by hypothetical reasoning (“suppose”, “if”, “what if”, etc.).
These branches are numbered in order of appearance in the trace and should be tracked consistently for all claims and rules extracted from that branch.
They end when the reasoning returns to the mainline, often with a conclusion like “therefore”, “thus”, “hence”, etc., or go on to create sub-branches.
They are most commonly used in proof by contradiction, where a branch is created by assuming something contrary to the mainline, and then deriving a contradiction within that branch.
So they often end with contradiction claims.

CLAIM OCCURRENCE RULE (CRITICAL)
- Extract a claim whenever the trace explicitly STATES OR RE-STATES OR USES a fact matching a claim kind.
  This includes:
  (a) conclusions/placements (“therefore”, “must”, “so we place…”),
  (b) restatements/summaries (“so the final grid has …”),
  (c) premise uses / reminders (“since/given/using … the tent/tree/quota at …”).
- Each sentence that contains such a claim occurrence produces its own claim object.
  Do NOT deduplicate across different sentences, even if kind/payload are identical.
- Do NOT compute implied consequences that are not explicitly written in the trace.
  Example: Quota(ROW,3)=0 does NOT imply NotTent for every cell in that row unless the trace explicitly says so.
- source_sents must include the sentence(s) that contain the occurrence.
  Prefer a SINGLE sentence per claim occurrence whenever possible (one occurrence → one claim object).

If a sentence asserts “tree at (r,c)”, it MUST NOT produce Tent or NotTent claims
unless the same sentence explicitly mentions tent placement or exclusion.

Never infer Tent or NotTent from TreeCandidate or LineCandidates claims.
Listing “possible positions”, “adjacent cells”, or “remaining options” only produces TreeCandidate or LineCandidates, unless the trace explicitly concludes a placement or exclusion.
Unless it clearly states that there is only one option and that option is chosen/excluded, do NOT extract Tent or NotTent claims from candidate listings, extract only TreeCandidate or LineCandidates claims.

Also extract tentative tent placements whenever they appear in the reasoning trace, even if they are later retracted or not part of the final solution, so make sure to extract them AND mark them as tentative.
Such tentative placements are part of the logical process used to conclude whether a tent does or does not exist at a given cell. In these cases, mark the claim with status="tentative" and assign it to the appropriate branch scope.

==> assets/tents_rule_description.txt <==
RULE DESCRIPTION
Below are the possible kinds of rule applications that can be made and a description of when and how to use each. Importantly, use the one rule that matches the reasoning used in the provided reasoning trace to derive the target claim.
Rule applications do NOT create claims; they only label how ONE already-extracted claim (the target claim) was derived in the reasoning trace, if there was a derivation.

ALLOWED RULE IDS
- R_COUNT_REMAINING
- R_LINE_BLOCK
- R_NO_TOUCH
- R_ONLY_CAND
- R_LINE_CAND
- R_CELL_NEEDS_TREE
- R_CONTRADICTION_CAUSE
- R_CONTRADICTION_DISCHARGE

RULE PARTITIONING (TO AVOID OVERLAP)
Each rule is only allowed to produce certain kinds of outputs:

- R_COUNT_REMAINING:          Remaining only
- R_LINE_BLOCK:               NotTent only
- R_NO_TOUCH:                 NotTent only
- R_ONLY_CAND:                TreeCandidate or Tent only
- R_LINE_CAND:                LineCandidates or Tent only
- R_CELL_NEEDS_TREE:          NotTent only
- R_CONTRADICTION_CAUSE:      Contradiction only
- R_TENTATIVE_DISCHARGE:      Tent or NotTent only (in MAIN; negation/confirmation of a tentative assumption)

Tie-breakers for NotTent outputs:
- If NotTent is concluded because a line is full / remaining=0 / quota=0 -> R_LINE_BLOCK
- Else if NotTent is concluded because it would touch a tent -> R_NO_TOUCH
- Else if NotTent is concluded because it has no adjacent tree -> R_CELL_NEEDS_TREE
- Else if it is the MAIN negation/confirmation of a BRANCH tentative assumption -> R_TENTATIVE_DISCHARGE
- Else -> []

RULE MEANINGS (ESSENCE + MINIMAL INPUTS)

1) R_COUNT_REMAINING  (output: Remaining)
Essence:
- The reasoning trace explicitly computes an EXACT remaining count for a row/col by counting placed tents and subtracting from quota.
Use only if:
- “remaining/left/still to place” language + explicit counting/arithmetic.
Minimal inputs:
- the relevant Quota(...)
- the Tent claims explicitly counted, if they exist; otherwise allow C_MISSING.
Never use for:
- “at most/at least” bounds or contradiction-only arguments.

2) R_LINE_BLOCK  (output: NotTent)
Essence:
- The reasoning trace concludes this cell is NotTent BECAUSE the line has no capacity left (full / 0 remaining / quota 0).
Minimal inputs:
- Remaining(...,0) or Quota(...,0) when available; otherwise C_MISSING if fullness is explicitly asserted.
Never use for:
- no-touch or needs-tree reasoning.

3) R_NO_TOUCH  (output: NotTent)
Essence:
- The reasoning trace concludes this cell is NotTent because it would touch a specific tent (“tents can't touch”).
Minimal inputs:
- the causing Tent(...) if available; otherwise C_MISSING if the reasoning trace relies on it.
Never use for:
- needs-tree or fullness reasoning.

4) R_ONLY_CAND  (output: TreeCandidate OR Tent)
Essence:
- Tree-anchored candidate restriction (“for the tree at … only possible cells are …”) and optionally tree-forced placement.
Use only if:
- reasoning is explicitly anchored to a specific tree.
Minimal inputs:
- Tree(...) for that tree.
- include elimination reasons ONLY if explicitly cited; otherwise omit; use C_MISSING if clearly relied upon but missing.
Tent output allowed only if:
- reasoning trace explicitly concludes/places (“must be”, “place/put/set”, “so it is”).

5) R_LINE_CAND  (output: LineCandidates OR Tent)
Essence:
- Line-anchored candidate restriction (“in row/col … only possible cells are …”) and optionally placement from line uniqueness/intersection.
Use only if:
- reasoning is explicitly anchored to a row/col (or intersection of row/col candidates).
Minimal inputs:
- For LineCandidates output: Quota(...) or Remaining(...) for that line when available; otherwise C_MISSING if explicitly relied upon.
- For Tent output: at least one LineCandidates(...) used for the placement if it exists; otherwise C_MISSING if the reasoning trace relies on “only possible cell” facts but the needed candidate claim is missing.
Tent output allowed only if:
- reasoning trace explicitly concludes/places (“must be”, “place/put/set”, “so it is”).

6) R_CELL_NEEDS_TREE  (output: NotTent)
Essence:
- The reasoning trace concludes this cell is NotTent because a tent must be adjacent to a tree, and this cell has no adjacent tree (as argued).
Minimal inputs:
- referenced Tree(...) claims if cited; otherwise omit; use C_MISSING if adjacency-to-tree reasoning is cited but missing in claims.
Never use for:
- no-touch or fullness.

7) R_CONTRADICTION_CAUSE  (output: Contradiction)
Essence:
- The reasoning trace explicitly declares a contradiction in a BRANCH and cites (at least implicitly) the statements that cannot all hold.
Use only if:
- the reasoning trace says “contradiction/contradicts/inconsistent/impossible” (or equivalent) and concludes a Contradiction claim.
Minimal inputs:
- Include the claim(s) that the reasoning trace says are in conflict.
  (a) Prefer claims explicitly referenced in the contradiction sentence(s) (e.g., Quota, Remaining, Tent/NotTent, Candidate claims).
  (b) If the reasoning trace's contradiction relies on an unstated or unmodeled premise, include C_MISSING.
Notes:
- This rule labels the *cause* of the contradiction (what is conflicting), not the discharge step.
- Scope must match the Contradiction claim's scope (typically BRANCH#k).

8) R_TENTATIVE_DISCHARGE  (output: Tent or NotTent in MAIN)
Essence:
- Proof-by-contradiction discharge: after Contradiction(branch=k) in BRANCH#k, the reasoning trace concludes the negation of the tentative assumption in MAIN.
- OR, confirmation of the tentative assumption if no contradiction arose.
Inputs MUST include:
- Exactly one tentative assumption in BRANCH#k (Tent or NotTent; status="tentative")
- Exactly one Contradiction(branch=k, ...) in BRANCH#k if the output is the negation of the assumption else DO NOT include Contradiction if confirming the assumption.
Output MUST be:
- In MAIN: the negation/confirmation of the assumption at the same cell (Tent <-> NotTent), ONLY if the reasoning trace explicitly concludes it.
